A New Doctrine for Hardware Security

In this paper, we promote the idea that recent woes in hardware security are not because of a lack of technical solutions but rather because market forces and incentives prevent those with the ability to fix problems from doing so. At the root of the problem is the fact that hardware security comes at a cost; Present issues in hardware security can be seen as the result of the players in the game of hardware security finding ways of avoiding paying this cost. We formulate this idea into a doctrine of security, namely the Doctrine of Shared Burdens. Three cases studies---Rowhammer, Spectre, and Meltdown---are interpreted though the lens of this doctrine. Our doctrine illuminates why these problems and exist and what can be done about them.

==> lab-meeting-notes.txt <==
Notes

TimeWarp: punishing the program


Burden of security shouldn't necessarily be "balanced" make a comment on this.

Mention Table 1

More citations

Programmers can't be expected to mitigate against Spectre.
SPECTATOR?

==> notes.txt <==
intro of sec 2


Definition of Vendors


citation for something on user frustration 

footnote about standards 
(Standards are known
in general standards can be very annrow for narrowly defined standards
this )

Line 1385

Swfit Justice:
1) How do you audit?
2) Measure?
3) Compensate?

How to audit not during heart surgery?
How to not get the attacker to abuse the "don't audit now" button?

phoronix microbenchmarks
Brendan Gregg microbenchmarks
Intel microbenchmarks

How much do users actually lose from patches? ✔

footnote SRO: FINRA (made of brokers) vs SEC. long footnote OK. ✔

remove footnotes ✔

Think of picture for 6.1 and 6.2

remove watermark ✔

Free riding: potential market failure

change makret failures name

Then send draft to Simha

2 -> 2.2 -> 2.1
